Ethics Testing: Proactive Identification of Generative AI System Harms

Generative Artificial Intelligence (GAI) systems that can automatically generate content in the form of source code or other contents (e.g., images) has seen increasing popularity due to the emergence of tools such as ChatGPT which rely on Large Language Models (LLMs). Misuse of the automatically generated content can incur serious consequences due to potential harms in the generated content. Despite the importance of ensuring the quality of automatically generated content, there is little to no approach that can systematically generate tests for identifying software harms in the content generated by these GAI systems. In this article, we introduce the novel concept of ethics testing which aims to systematically generate tests for identifying software harms. Different from existing testing methodologies (e.g., fairness testing that aims to identifying software discrimination), ethics testing aims to systematically detect software harms that could be induced due to unethical behavior (e.g., harmful behavior or behavior that violates intellectual property rights) in automatically generated content. We introduced the concept of ethics testing, discussed the challenges therewithin, and conducted five case studies to show how ethics testing can be performed for generative AI systems.

==> reviewcomment.txt <==
===============EDITOR’S META REVIEW==============

The paper addresses an important topic. To strengthen the contribution, it would need either a systematic empirical evaluation to support its technical claims or clearer positioning as a novel, impactful position paper. The reviewers have provided constructive feedback that could help guide these improvements.

===============REVIEWS==============

Referee: 1

Recommendation: Needs Major Revision

Comments:
The paper introduces "ethics testing," a novel framework for identifying and mitigating unethical content generated by generative AI systems. The focus is on extending traditional software testing methodologies (such as fairness testing) to systematically detect harmful and unethical behaviour in the outputs of AI models. The authors provide case studies on ethics testing applied to code generation, image generation, and description generation.

While the paper addresses an important topic and presents a structured framework, it lacks sufficient innovation and rigour in both its conceptual contributions and empirical validations. Many of the ideas proposed in the paper overlap with existing literature in fairness testing, bias detection, and AI ethics. Additionally, the case studies presented do not fully demonstrate the effectiveness of the proposed framework and suffer from limited scope and evaluation.

I appreciate the significance of this paper and would like the authors to address my concerns as outlined below:
-While the paper introduces the term "ethics testing" as a novel concept, the core ideas related to testing for harmful, unethical, or biased AI outputs have been studied under the umbrellas of fairness testing, bias detection, and responsible AI. The authors should more explicitly differentiate their approach from this existing body of work.

-The paper should also address how this framework can be applied across a broader range of generative AI models, including models that generate multimodal outputs (e.g., video, audio). A discussion of the challenges and solutions for adapting the framework to such models would be valuable. Furthermore, an addition case study will be appreciated.

-Although the paper briefly mentions existing research on fairness testing and bias detection, it does not thoroughly engage with relevant literature on responsible AI, AI ethics, and the broader field of automated content generation. A more thorough discussion of prior work will help situate the paper within the current research landscape.

-The figures used to represent case studies are helpful, but they are sparse and could benefit from more detailed annotations or explanations. For example, it would be useful to visually illustrate how different "unethical behavior-preserving transformations" work.

-The authors mention the creation of a dataset for ethics testing but do not provide much detail about its construction or availability. It would strengthen the paper by discussing the dataset creation process more thoroughly and providing plans for making the dataset available to the community, if possible.

Additional Questions:
Review's recommendation for paper type: Short technical note

Does this paper present innovative ideas or material?: No

In what ways does this paper advance the field?: While the authors introduce "ethics testing" as a novel concept, the fundamental idea of identifying and mitigating harmful, unethical, or biased outputs in AI systems has already been explored in existing research across various domains, such as fairness, bias detection, and responsible AI. The authors extend these ideas to broader ethical concerns beyond fairness, such as harmful content generation, but the framework they present shares common ground with well-established methodologies in AI safety and ethics.

Is the information in the paper sound, factual, and accurate?: Yes

If not, please explain why.:

Rate the paper on its contribution to the body of knowledge in software engineering (none=1, very important=5): 2

What are the major contributions of the paper?: -This paper introduces the concept of "ethics testing" specifically aimed at systematically detecting unethical content generated by generative AI systems. It distinguishes ethics testing from other related methodologies, such as fairness testing, which mainly focuses on group discrimination.

-This paper discusses the key challenges of implementing ethics testing, including the interdisciplinary nature of ethics in AI, the lack of established quality metrics for ethical content, and the absence of systematic testing strategies.

-A draft framework for ethics testing is presented, which includes methods for injecting unethical behavior into prompts and evaluating the system's robustness against generating unethical content. This framework is designed for application across multiple AI content generation systems (e.g., source code, images, natural language text).

Rate how well the ideas are presented (very difficult to understand=1, very easy to understand=5): 3

Rate the overall quality of the writing (very poor=1, excellent=5): 2

Does this paper cite and use appropriate references?: No

If not, what important references are missing?: Ray, P. P. (2023). ChatGPT: A comprehensive review on background, applications, key challenges, bias, ethics, limitations and future scope. Internet of Things and Cyber-Physical Systems, 3, 121-154.

Weidinger, L., Mellor, J., Rauh, M., Griffin, C., Uesato, J., Huang, P. S., ... & Gabriel, I. (2021). Ethical and social risks of harm from language models. arXiv preprint arXiv:2112.04359.

Stahl, B. C., & Eke, D. (2024). The ethics of ChatGPT–Exploring the ethical issues of an emerging technology. International Journal of Information Management, 74, 102700.

Zhuo, T. Y., Huang, Y., Chen, C., & Xing, Z. (2023). Red teaming chatgpt via jailbreaking: Bias, robustness, reliability and toxicity. arXiv preprint arXiv:2301.12867.

Should anything be deleted from or condensed in the paper?: No

If so, please explain.:

Is the treatment of the subject complete?: Yes

If not, What important details / ideas/ analyses are missing?:

If this is a Journal-First Paper, does it differ by more than 70% from any other previous publication?:

Comments:

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Moderate

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: Maybe


Referee: 2

Recommendation: Reject

Comments:
This paper discusses ethics testing for systematically identifying harmful content produced by generative AI systems. The paper contrasts their definitions of ethics against fairness testing. It presents three challenges and defines ethics testing. In its definition, the paper particularly contrasts ethics testing with fairness testing. The authors discussed three case studies and drafted a testing framework to approach generative AI systems. They encourage more research in this direction and envision the testing framework being integrated into generative models to automatically identify harmful content, and eliminate them via censorship during the content generation.

While I agree with the authors about the importance of this problem and the challenges in conducting ethics testing, my major concern is that the authors distinguish their contributions by contradicting it to fairness testing. Unfortunately, fairness testing is not relevant to this work to a large extent (clear from the case studies), rather the authors should have discussed "adversarial prompting" as the baseline method and articulated how their proposed definitions and approach differ from testing against adversarial prompting/examples. I would recommend the authors take a look at the GPT-4 System Card (https://can01.safelinks.protection.outlook.com/?url=https%3A%2F%2Fcdn.openai.com%2Fpapers%2Fgpt-4-system-card.pdf&data=05%7C02%7Cshinhwei.tan%40concordia.ca%7C31a4e2029f214737947108dd186f7aff%7C5569f185d22f4e139850ce5b1abcd2e8%7C0%7C0%7C638693589671436299%7CUnknown%7CTWFpbGZsb3d8eyJFbXB0eU1hcGkiOnRydWUsIlYiOiIwLjAuMDAwMCIsIlAiOiJXaW4zMiIsIkFOIjoiTWFpbCIsIldUIjoyfQ%3D%3D%7C0%7C%7C%7C&sdata=cj4H6ej6cw%2BRhwk8m%2BWVb3MOxGM6nBz46ApZUWY2Mr8%3D&reserved=0) and identify the novelty in this work against topics like harmful content, adversarial prompts, and jailbreaking (some are discussed in the related work). This brings significant challenges to the novelty of work. I also recommend positioning the paper in a way that makes a meaningful contribution to the field, e.g., an unexplored idea or a new perspective.

The paper lacks any evaluations and does not present a systematic approach to the problem (to convey the novelty). I do not consider this in my evaluation since this is a "Frontier of SE" submission. That being said, the authors should not frame the paper as a technical paper since it reads more like a position paper. Please revisit the introduction to state the submission goals and intents clearly.

Other comments:
* I would recommend refactoring the definition and presenting one main ethics testing definition, which every case study inherits one definition from. 

* the structure of the paper needs improvement. Please discuss the definition of ethics before outlining the challenges.

* Lines 11-16 sound out-of-place in page 7.

Additional Questions:
Review's recommendation for paper type: Short technical note

Does this paper present innovative ideas or material?: No

In what ways does this paper advance the field?: It aims to introduce a new type of ethical testing, but it fails to articulate the novelty.

Is the information in the paper sound, factual, and accurate?:

If not, please explain why.:

Rate the paper on its contribution to the body of knowledge in software engineering (none=1, very important=5): 2

What are the major contributions of the paper?:

Rate how well the ideas are presented (very difficult to understand=1, very easy to understand=5): 3

Rate the overall quality of the writing (very poor=1, excellent=5): 3

Does this paper cite and use appropriate references?: No

If not, what important references are missing?: A large body of related work, especially on fairness testing is missing.

Should anything be deleted from or condensed in the paper?: Yes

If so, please explain.: The authors either need to remove the toxic contents; or provide a warning about the content of papers that may disturb some readers.

Is the treatment of the subject complete?: No

If not, What important details / ideas/ analyses are missing?:

If this is a Journal-First Paper, does it differ by more than 70% from any other previous publication?:

Comments:

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Heavy

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: No


Referee: 3

Recommendation: Reject

Comments:
Summary:

This paper proposes a vision for ethics testing of Generative AI models. To this end,
they identify there are lack of understanding for interdisciplinary nature of ethics,
lack of measurement to quantify ethics and lack of systematic testing strategies. Based
on this, authors discuss a few case studies using ChatGPT and other generative models
where harmful contents appear.

Major Comments:

- The paper touches upon a very timely and important topic. However and unfortunately,
it does not discuss anything that the community is not aware of, which should have been
the case for "New frontiers" paper in TOSEM. The key thesis of the paper is that fairness
testing and discrimination are different than ethics. However, this is well known and
hence, encoding ethical aspect by conventional systematic testing is hard.

- The first two challenges discussed in the paper are related to quantification of ethics
in software and the lack of understanding of ethics, as often such require inter-disciplinary works. I would encourage authors to investigate related literature where such hard and easy to encode properties for AI/ML is already discussed such as "Trustworthy AI”. Commun. ACM 64, 10 (2021)".

- Moreover, it is not clear why the paper is focused on Generative AI to be particular. All
three challenges mentioned in the paper are nothing particular to "Generative" tasks either. Ethical issues are possible even in classification tasks and it is perhaps equally hard to test ethical aspects in these models. The paper should have discussed how the landscape might change with the inception and rapid progress in Generative AI and why these would influence novelty in software engineering. At its current state, the paper does not provide such new insights.

- The third challenge discussed in the paper is related to systematic testing of ethics.
I would argue that if we have a clear definition of ethics and we can (somehow) quantify
it, then the systematic testing would be able to leverage the progress in any other systematic testing. Of course, it will still involve research in finding which type of search process may uncover more ethical issues. However, our community has expertise about this. The challenge would be to systematically have ethics properties in the software/system, if at  all possible, to ensure certain coverage of ethics testing etc. It is quite obvious that conventional coverage metric is unlikely to be useful.

- The case studies by the authors are weak. The ChatGPT and Dall-E use cases have been explored in various different context before. The usage of harmful statement in the print is a good exercise, however, does not provide much scientific insights. The connection with program transformation is quite out-of-the-blue as this would not be possible without a clear definition of ethics. Moreover, the proposal is to use metamorphic testing, which is  not new. But it is not clear what sort of new insights and challenges might be involved in metamorphic testing.

- One possibility might be to mine ethical properties [if some source exists] and consider
them in a formal encoding or transformation while testing. However, whether it is possible to mine such ethical concerns and what sort of challenges will exist remain unclear.

- In summary, I think the paper does not provide novel insights on a very important problem.The challenges are well known to the community and they have been listed in a boilerplatefashion which do not show inspiration in investigating novel software testing techniques.




Additional Questions:
Review's recommendation for paper type: Short technical note

Does this paper present innovative ideas or material?: No

In what ways does this paper advance the field?:

Is the information in the paper sound, factual, and accurate?: Yes

If not, please explain why.:

Rate the paper on its contribution to the body of knowledge in software engineering (none=1, very important=5): 2

What are the major contributions of the paper?: The paper discusses a problem on ethics testing. However, the problems are well known and it does not show much insights on future research.

Rate how well the ideas are presented (very difficult to understand=1, very easy to understand=5): 4

Rate the overall quality of the writing (very poor=1, excellent=5): 2

Does this paper cite and use appropriate references?: Yes

If not, what important references are missing?:

Should anything be deleted from or condensed in the paper?: No

If so, please explain.:

Is the treatment of the subject complete?: No

If not, What important details / ideas/ analyses are missing?: Does not illustrate key challenges and the outlined challenges are well known.

If this is a Journal-First Paper, does it differ by more than 70% from any other previous publication?: Yes

Comments:

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Moderate

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: No

===================================

==> todo.txt <==
1. add discussion about AI and AI ethics under the related work section, referencing the table
2. add an image to show different transformations & Preposition
3. add insights box
4. add dataset construction plan in the methodology

Does this paper cite and use appropriate references?: No

If not, what important references are missing?: Ray, P. P. (2023). ChatGPT: A comprehensive review on background, applications, key challenges, bias, ethics, limitations and future scope. Internet of Things and Cyber-Physical Systems, 3, 121-154. Yes/

Weidinger, L., Mellor, J., Rauh, M., Griffin, C., Uesato, J., Huang, P. S., ... & Gabriel, I. (2021). Ethical and social risks of harm from language models. arXiv preprint arXiv:2112.04359. Yes

Stahl, B. C., & Eke, D. (2024). The ethics of ChatGPT–Exploring the ethical issues of an emerging technology. International Journal of Information Management, 74, 102700. Yes

Zhuo, T. Y., Huang, Y., Chen, C., & Xing, Z. (2023). Red teaming chatgpt via jailbreaking: Bias, robustness, reliability and toxicity. arXiv preprint arXiv:2301.12867.
